Inferring Kernel $\epsilon$-Machines: Discovering Structure in Complex Systems

Previously, we showed that computational mechanic's causal states -- predictively-equivalent trajectory classes for a stochastic dynamical system -- can be cast into a reproducing kernel Hilbert space. The result is a widely-applicable method that infers causal structure directly from very different kinds of observations and systems. Here, we expand this method to explicitly introduce the causal diffusion components it produces. These encode the kernel causal-state estimates as a set of coordinates in a reduced dimension space. We show how each component extracts predictive features from data and demonstrate their application on four examples: first, a simple pendulum -- an exactly solvable system; second, a molecular-dynamic trajectory of $n$-butane -- a high-dimensional system with a well-studied energy landscape; third, the monthly sunspot sequence -- the longest-running available time series of direct observations; and fourth, multi-year observations of an active crop field -- a set of heterogeneous observations of the same ecosystem taken for over a decade. In this way, we demonstrate that the empirical kernel causal-states algorithm robustly discovers predictive structures for systems with widely varying dimensionality and stochasticity.

==> idiagrams.tikz <==
%%% Useful TikZ code

%% Arc along a curve, stolen from http://tex.stackexchange.com/a/71596/66712
\tikzset{
  anticlockwise arc centered at/.style={
    to path={
      let \p1=(\tikztostart), \p2=(\tikztotarget), \p3=(#1) in
      \pgfextra{
        \pgfmathsetmacro{\anglestart}{atan2(\y1-\y3,\x1-\x3)}
        \pgfmathsetmacro{\angletarget}{atan2(\y2-\y3,\x2-\x3)}
        \pgfmathsetmacro{\angletarget}%
        {\angletarget < \anglestart ? \angletarget+360 : \angletarget}
        \pgfmathsetmacro{\radius}{veclen(\x1-\x3,\y1-\y3)}
      }
      arc(\anglestart:\angletarget:\radius pt) -- (\tikztotarget)
    },
  },
  clockwise arc centered at/.style={
    to path={
      let \p1=(\tikztostart), \p2=(\tikztotarget), \p3=(#1) in
      \pgfextra{
        \pgfmathsetmacro{\anglestart}{atan2(\y1-\y3,\x1-\x3)}
        \pgfmathsetmacro{\angletarget}{atan2(\y2-\y3,\x2-\x3)}
        \pgfmathsetmacro{\angletarget}%
        {\angletarget > \anglestart ? \angletarget - 360 : \angletarget}
        \pgfmathsetmacro{\radius}{veclen(\x1-\x3,\y1-\y3)}
      }
      arc(\anglestart:\angletarget:\radius pt)  -- (\tikztotarget)
    },
  },
}

\def \idiagramthree {
  \def \radius {1.5}
  \def \delt {1.5}

  \coordinate (X) at (0, 0);
  \coordinate (Y) at (240:\delt);
  \coordinate (Z) at (-60:\delt);

  \def \X { (X) circle (\radius) }
  \def \Y { (Y) circle (\radius) }
  \def \Z { (Z) circle (\radius) }

  \path [ultra thick, name path=X] \X;
  \path [ultra thick, name path=Y] \Y;
  \path [ultra thick, name path=Z] \Z;

  \path [name intersections={of=X and Y, by={XY1, XY2}}];
  \path [name intersections={of=X and Z, by={XZ1, XZ2}}];
  \path [name intersections={of=Y and Z, by={YZ2, YZ1}}];

  \coordinate (XYZ) at (barycentric cs:XY2=1/3,XZ2=1/3,YZ2=1/3);
  \coordinate (XYgZ) at (barycentric cs:XY1=6/12,XZ2=6/24,YZ2=6/24);
  \coordinate (XZgY) at (barycentric cs:XY2=6/24,XZ1=6/12,YZ2=6/24);
  \coordinate (YZgX) at (barycentric cs:XY2=6/24,XZ2=6/24,YZ1=6/12);
  \coordinate (XgYZ) at ($ (XYZ) ! 1.75 ! (X) $);
  \coordinate (YgXZ) at ($ (XYZ) ! 1.75 ! (Y) $);
  \coordinate (ZgXY) at ($ (XYZ) ! 1.75 ! (Z) $);
  \coordinate (XY) at (barycentric cs:XY1=1/2,XY2=1/2);
  \coordinate (XZ) at (barycentric cs:XZ1=1/2,XZ2=1/2);
  \coordinate (YZ) at (barycentric cs:YZ1=1/2,YZ2=1/2);

  \coordinate (Xlabel) at ($ (XYZ) ! 2.8 ! (X) $);
  \coordinate (Ylabel) at ($ (XYZ) ! 2.8 ! (Y) $);
  \coordinate (Zlabel) at ($ (XYZ) ! 2.8 ! (Z) $);
}

\def \idiagramfour {
  \def \radius { 1.00 }
  \def \ratio  { 2.5 }
  \def \sqrt2  { 1.4142135623730951 }
  \def \isqrt2 { 0.70710678118654746 }

  \coordinate (x1) at (\isqrt2 * \radius, 0);
  \coordinate (y1) at (0, \isqrt2 * \radius);
  \coordinate (x2) at (\ratio * \isqrt2 * \radius, 0);
  \coordinate (y2) at (0, \ratio * \isqrt2 * \radius);

  \coordinate (startw) at ($(x1) + (y1)$);
  \coordinate (startx) at ($(startw) + 1.25*(y1) + 0.75*(x1)$);
  \coordinate (starty) at ($(y1) - (x1)$);
  \coordinate (startz) at ($(starty) + 1.25*(y1) - 0.75*(x1)$);
  \coordinate (labelleft) at ($(y2)-(x2)-(1.1*\radius,0)$);
  \coordinate (labelright) at ($(x2)+(y2)+(1.1*\radius,0)$);

  \def \W { (startw) arc (45:-135:\radius) -- ++($(y2)-(x2)$) arc (225:45:\radius) -- cycle }

  \def \X { (startx) arc (45:-135:\radius) -- ++($(y2)-(x2)$) arc (225:45:\radius) -- cycle }

  \def \Y { (startz) arc (135:315:\radius) -- ++($(x2)+(y2)$) arc (-45:135:\radius) -- cycle }

  \def \Z { (starty) arc (135:315:\radius) -- ++($(x2)+(y2)$) arc (-45:135:\radius) -- cycle }

  \path [ultra thick, name path=W] \W;
  \path [ultra thick, name path=X] \X;
  \path [ultra thick, name path=Y] \Y;
  \path [ultra thick, name path=Z] \Z;

  \coordinate (Wlabel) at ($(y2) - (x2) + (180:1.1*\radius)$);
  \coordinate (Xlabel) at ($1.25*(y1) + 0.75*(x1) + (y2)-(x2) + (145:1.1*\radius)$);
  \coordinate (Ylabel) at ($1.25*(y1) - 0.75*(x1) + (x2) + (y2) + (35:1.1*\radius)$);
  \coordinate (Zlabel) at ($(x2) + (y2) + (0:1.1*\radius)$);

  \path [name intersections={of=W and X, name=WX}];
  \path [name intersections={of=W and Y, name=WY}];
  \path [name intersections={of=W and Z, name=WZ}];
  \path [name intersections={of=X and Y, name=XY}];
  \path [name intersections={of=X and Z, name=XZ}];
  \path [name intersections={of=Y and Z, name=YZ}];

  \coordinate (WgXYZ) at (barycentric cs:WX-2=3/4,WZ-4=1/4,XY-4=-1/5);
  \coordinate (XgWYZ) at (barycentric cs:WX-2=2/5,XY-4=3/5,WY-2=-3/10);
  \coordinate (YgWXZ) at (barycentric cs:YZ-2=2/5,XY-4=3/5,XZ-2=-3/10);
  \coordinate (ZgWXY) at (barycentric cs:YZ-2=3/4,WZ-4=1/4,XY-4=-1/5);
  \coordinate (WXgYZ) at (barycentric cs:WX-2=2/5,WY-2=2/5,XY-3=1/5);
  \coordinate (WYgXZ) at (barycentric cs:XY-3=1/2,YZ-1=1/2);
  \coordinate (WZgXY) at (barycentric cs:XY-2=1/2,WZ-4=1/2);
  \coordinate (XYgWZ) at (barycentric cs:XY-4=1/4,XZ-2=1/4,WZ-37=1/4,WY-2=1/4);
  \coordinate (XZgWY) at (barycentric cs:XY-1=1/2,WX-1=1/2);
  \coordinate (YZgWX) at (barycentric cs:YZ-2=2/5,XY-1=1/5,XZ-2=2/5);
  \coordinate (WXYgZ) at (barycentric cs:WY-2=1/4,WZ-37=1/4,XZ-1=1/4,XY-3=1/4);
  \coordinate (WXZgY) at (barycentric cs:WY-1=2/7,WX-1=4/7,XY-2=2/7);
  \coordinate (WYZgX) at (barycentric cs:XZ-1=2/7,XY-2=2/7,YZ-1=3/7);
  \coordinate (XYZgW) at (barycentric cs:XZ-2=1/4,XY-1=1/4,WY-1=1/4,WZ-37=1/4);
  \coordinate (WXYZ)  at (barycentric cs:WZ-37=1/4,WY-1=1/4,XY-2=1/4,XZ-1=1/4);

}

%% Some tricky I-diagram code, if useful

\def \idiagramsetup {
  \def \radius {1.5}
  \def \delt {2}
  \def \diff {0.04}

  \def \ipresent { (A) circle (\radius) }
  \def \fcsz { (B) circle (\radius) }
  \def \fcso {
    [line join=round] ($ (i2) ! \diff ! (A) $) to
    [anticlockwise arc centered at=D] ($ (i4) ! \diff ! (B) $) to
    [anticlockwise arc centered at=B] ($ (i5) ! \diff ! (B) $) to
    [clockwise arc centered at=i5] ($ (i5) ! \diff ! (A) $) to
    [anticlockwise arc centered at=A] ($ (i2) ! \diff ! (A) $)
  }
  \def \rcso { (C) circle (\radius) }

  \def \labelpresent { \node at ($ (center) ! 2.6 ! (A) $) {\H{\textcolor{pres_color}{\Present}}} }
  \def \labelfcsz { \node at ($ (center) ! 2.85 ! (B) $) {\H{\textcolor{past_color}{\FCS_0}}} }
  \def \labelrcso { \node at ($ (center) ! 2.85 ! (C) $) {\H{\textcolor{futu_color}{\RCS_1}}} }
  \def \labelfcso { \node at ($ (center) ! 1.5 ! (i2) $) {\H{\FCS_1}} }

  \def \locationa { ($ (i3) ! 0.5 ! (T) $) }
  \def \locationb { ($ (i3) ! 0.15 ! (T) $) }
  \def \locationc { (barycentric cs:i6=5/12,i7=7/24,i9=7/24) }
  \def \locationd { (barycentric cs:i1=1/5,i3=1/5,i7=3/10,i9=3/10) }
  \def \locatione { (barycentric cs:i1=1/3,i3=1/3,i5=1/3) }
  \def \locationf { (barycentric cs:i2=5/12,i3=7/24,i5=7/24) }
  \def \locationg { ($ (i1) ! 0.55 ! (B) $) }
  \def \locationh { (barycentric cs:i1=7/24,i4=5/12,i5=7/24) }
  \def \locationi { ($ (i1) ! 2 ! (B) $) }
  \def \locationj { ($ (i5) ! 1.6 ! (C) $) }
  \def \locationk { (barycentric cs:i5=5/12,i7=7/24,i9=7/24) }
  \def \locationl { (barycentric cs:i2=1/2,i5=1/5,i7=3/10) }
  \def \locationm { (barycentric cs:i4=1/2,i5=1/5,i9=3/10) }
  \def \locationn { (barycentric cs:i1=7/24,i3=7/24,i6=5/12) }
  \def \locationo { ($ (i1) ! 1.6 ! (B) $) }

  \coordinate (A) at (0, 0);
  \coordinate (B) at (240:\delt);
  \coordinate (C) at (-60:\delt);
  \coordinate (D) at ($ (C) ! 0.33 ! 30:(A) $);
  \coordinate (T) at ($ (A) ! \radius ! (0, 1) $);
  \coordinate (center) at (barycentric cs:A=1/3,B=1/3,C=1/3);

  \path [ultra thick, name path=present] (A) circle (\radius);
  \path [ultra thick, name path=fcsz]    (B) circle (\radius);
  \path [ultra thick, name path=rcso]    (C) circle (\radius);

  \path [name intersections={of=present and rcso, by={i1, i2}}];
  \path [name intersections={of=fcsz and rcso, by={i3, i4}}];
  \path [name intersections={of=fcsz and present, by={i5, i6}}];

  \path [ultra thick, name path=fcso, line join=round, green] ($ (i2) ! \diff ! (A) $) to
        [anticlockwise arc centered at=D] ($ (i4) ! \diff ! (B) $) to
        [anticlockwise arc centered at=B] ($ (i5) ! \diff ! (B) $) to
        [clockwise arc centered at=i5] ($ (i5) ! \diff ! (A) $) to
        [anticlockwise arc centered at=A] ($ (i2) ! \diff ! (A) $);

  \path [name intersections={of=fcso and fcsz, by={i7, i8}}];
  \path [name intersections={of=fcso and present, by={i9, i10}}];
}

\def \processidiagram {
  \def \radius {1.25}
  \def \llong {1.8}

  \def \Past { (0, 0) arc (90:-90:\radius) -- ++(-\llong,0) arc (270:90:\radius) -- cycle }
  \def \Future { (1, 0) arc (90:270:\radius) -- ++(\llong,0) arc (-90:90:\radius) -- cycle }

  \path [ultra thick, name path=Past] \Past;
  \path [ultra thick, name path=Future] \Future;

  \path [name intersections={of=Past and Future, name=E}];

  \coordinate (c) at (barycentric cs:E-1=17/24,E-2=7/24);

  \def \Present { (E-1) circle (\radius) }

  \path [ultra thick, name path=Present] \Present;

  \def \Presenta { (1, -\radius) circle (\radius) }

  \path [ultra thick, name path=Presenta] \Presenta;

  \coordinate (Pastlabel) at ($ (c) + (-\llong-\radius, 0.4*\radius) $);
  \coordinate (Futurelabel) at ($ (c) + (\llong+\radius, 0.4*\radius) $);
  \coordinate (Presentlabel) at ($ (E-1) + 1.05*(0, \radius) $);
  \coordinate (Presentalabel) at ($ (1, -\radius) + 1.05*(\radius, 0) $);

  \path [name intersections={of=Present and Past, name=ia}];
  \path [name intersections={of=Present and Future, name=ib}];

  \coordinate (qmulabel) at ($ (E-1)!0.3!(E-2) $);
  \coordinate (rmulabel) at ($ (E-1)!0.45!(Presentlabel) $);
  \coordinate (bmulabel) at ($ ($ (E-1)!0.45!(E-2) $)!0.7!(ib-1)$);
  \coordinate (bmualabel) at ($ ($ (E-1)!0.45!(E-2) $)!0.7!(ia-1)$);
  \coordinate (sigmamulabel) at ($ (E-1)!0.7!(E-2) $);

  \coordinate (rhomulabel) at ($ (E-1)!0.5!(E-2) $);
  \coordinate (hmulabel) at ($ (rhomulabel)!0.66!(Presentalabel) $);
}

\def \cmprocessidiagram {
  \def \radius {1.25}
  \def \iradius {1.2}
  \def \llong {2.25}
  \def \short {0.825}

  \def \A { (0, 0) arc (90:-90:\radius) -- ++(-\llong,0) arc (270:90:\radius) -- cycle }
  \def \B { (0, -0.05) arc (90:-90:\iradius) -- ++(-\short,0) arc (270:90:\iradius) -- cycle }
  \def \C { (1, 0) arc (90:270:\radius) -- ++(\llong,0) arc (-90:90:\radius) -- cycle }
  \def \D { (1, -0.05) arc (90:270:\iradius) -- ++(\short,0) arc (-90:90:\iradius) -- cycle }

  \path [ultra thick, name path=A] \A;
  \path [ultra thick, name path=B] \B;
  \path [ultra thick, name path=C] \C;
  \path [ultra thick, name path=D] \D;

  \path [name intersections={of=A and D, name=E}];

  \coordinate (c) at (barycentric cs:E-1=17/24,E-2=7/24);

  \def \G { let \p1 = ($(c)-(E-2)$) in (c) circle ({veclen(\x1,\y1)}) }

  \path [ultra thick, name path=G] \G;

  \path [name intersections={of=A and G, by={aa, a}}];
  \path [name intersections={of=D and G, by={bb, b}}];

  \coordinate (Alabel) at ($ (c) + (-\llong-1.1*\radius, 0.55*\radius) $);
  \coordinate (Blabel) at ($ (c) + (-\short-1.1*\iradius, 0.25*\iradius) $);
  \coordinate (Clabel) at ($ (c) + (\short+1.1*\iradius, 0.25*\iradius) $);
  \coordinate (Dlabel) at ($ (c) + (\llong+1.1*\radius, 0.55*\radius) $);
  \coordinate (Glabel) at ($ (c) ! 2.5 ! (E-1) $);

  \coordinate (BC) at (barycentric cs:E-1=1/2,E-2=1/2);
  \coordinate (BGgC) at (barycentric cs:a=2/3,E-1=-1/12,E-2=3/12);
  \coordinate (CGgB) at (barycentric cs:b=2/3,E-1=-1/12,E-2=3/12);
  \coordinate (BgCG) at ($ (BC) - (2.25*\short, 0.2*\iradius) $);
  \coordinate (CgBG) at ($ (BC) + (2.25*\short, -0.2*\iradius) $);
  \coordinate (AgB) at ($ (BC) - (1.5*\llong, 0) $);
  \coordinate (DgC) at ($ (BC) + (1.5*\llong, 0) $);
  \coordinate (BgC) at ($ (BC) - (1.8*\short, 0) $);
  \coordinate (CgB) at ($ (BC) + (1.8*\short, 0) $);
}


==> vaucanson.tikz <==
\tikzstyle{vaucanson}=[
  %node distance=1.25cm,
  node distance=3cm,
  bend angle=15,
  auto,
  % For some reason, the loop direction cannot be overwritten if we set the
  % style for "every loop" to be "->".  Curiously, this doesn't seem to be
  % an issue for "every edge".
  every loop/.style={},
  every edge/.style={->,draw=black,line width=1.2,>=latex,shorten <=1pt, shorten >=1pt},
  every state/.style={draw=black,line width=2,font=\large},
  loop right/.style={right,out=22,in=-22,loop},
  loop above/.style={above,out=112,in=68,loop},
  loop left/.style={left,out=202,in=158,loop},
  loop below/.style={below,out=292,in=248,loop},
  loop above right/.style={right,out=67,in=23,loop},
  loop above left/.style={left,out=157,in=113,loop},
  loop below left/.style={left,out=247,in=203,loop},
  loop below right/.style={right,out=337,in=293,loop},
  binode/.style={minimum size=1cm,inner sep=0pt},
]

\tikzset{
  mystate/.style={circle,draw,fill=black}
}

%%% Command for bicausal nodes. This only supports relative positioning.
%%% Use as: \binode[state][red,blue] (AC) [left=of someNode] {$\A:\:C$};
\makeatletter
\newcommand{\binode}[1][state]{%
  \@ifnextchar[{\binode@i[{#1}]}{\binode@i[{#1}][{yellow},{gray!70}]}%
}
\def\binode@i[#1][#2,#3]{%
  \@ifnextchar({\binode@ii[{#1}][{#2},{#3}]}{\binode@ii[{#1}][{#2},{#3}]({})}%
}
\def\binode@ii[#1][#2,#3](#4){%
  \@ifnextchar[{\binode@iii[{#1}][{#2},{#3}]({#4})}{\binode@iii[{#1}][{#2},{#3}]({#4})[{}]}%
}
\def\binode@iii[#1][#2,#3](#4)[#5]#6{%

  \node[#1,binode] (#4) [#5] {#6};
  \node[yshift=-10pt] (#4SS) at (#4.270) {};
  \node[xshift=-10pt] (#4WW) at (#4.180) {};
  \node[xshift=-10pt] (#4NN) at (#4.180) {};
  \node[xshift=-10pt,yshift=10pt] (#4NW) at (#4.135) {};
  % forward shading
  \begin{scope}
    \path[clip] (#4.255) -- +(-.8cm,0cm) -- +(-.8cm,1cm) -- (#4.75) -- cycle;
    \node[#1,fill=#2,binode] (#4f) [#5] {#6};
  \end{scope}
  % reverse shading
  \begin{scope}
    \path[clip] (#4.75) -- +(.8cm,0cm) -- +(.8cm,-1cm) -- (#4.255) -- cycle;
%    ++(0cm,-.2cm) -- ++(.8cm,0cm)  -- ++(0cm,1cm) -- (#4.75) -- cycle;
    \node[#1,fill=#3,binode] (#4r) [#5] {#6};
  \end{scope}
  \node {} % semicolon purposefully omitted. this is a dummy call
}
\makeatother

\providecommand{\Symbol}[1]{\textcolor{blue}{#1}}
\providecommand{\Edge}[2]{\Symbol{#1}|#2}
\providecommand{\TEdge}[3]{\Symbol{#1}|\Symbol{#2}\!:\!#3}

\definecolor{FCSA}{RGB}{141,211,199}
\definecolor{FCSB}{RGB}{255,255,179}
\definecolor{RCSC}{RGB}{185,138,196}
\definecolor{RCSD}{RGB}{231,143,111}
\definecolor{RCSE}{RGB}{128,177,211}

